Application of the List Viterbi Algorithm for Satellite-based AIS Detection

Satellites receiving Automatic Identification System (AIS) packets in dense areas are particularly prone to AIS channel overload due to the extensive number of vessels. Thus a failure of detection might be caused by the collisions among AIS messages. To improve the detection capability, we propose to exploit the presence of the cyclic redundancy check (CRC) in AIS frames by using the parallel list Viterbi algorithm (PLVA) instead of the classical Viterbi algorithm (VA) often used for decoding AIS signals. The performance of combining the PLVA with AIS post processing including the CRC is studied with two detectors, one coherent and the other differential, in two channel models: a single-user AWGN channel and a more realistic multiple-access AIS channel. We also show the impact of the PLVA parameters on the success recovery rate. The simulation results show that the resulting procedure can significantly improve the packet error rate (PER) at the cost of a limited increase of the computational complexity. The proposed technique could be applied to improve the performance of interference cancellation receivers by significantly lowering the AIS decoding threshold.

==> data/per_vs_offered_load_LVA.txt <==
90 0.024  
225 0.059   
450 0.117  
1125 0.27  
1800 0.403  
2250 0.478  
2700 0.547   
3375 0.632  
3600 0.657  
4050 0.7037  
4500 0.743

==> data/per_vs_offered_load_SIC.txt <==
225   0.0298
450   0.0635
1125  0.1674
1800  0.2786
2250  0.3508
2700  0.4202
3375  0.5144
3600  0.5435  
4050  0.5988
4500  0.6472

==> data/per_vs_offered_load_VA.txt <==
90 0.027  
225 0.066  
450 0.1298  
1125 0.2947  
1800 0.433  
2250 0.5106  
2700 0.58  
3375 0.665  
3600 0.6893  
4050 0.734  
4500 0.772

==> data/per_vs_offered_load_diffk1.txt <==
225 0.0916 
450 0.1750  
1125 0.3795  
1800 0.5343 
2250 0.6145  
2700 0.6821  
3375 0.7595 
3600 0.7804  
4050 0.8195  
4500 0.8494

